Autoformalize Mathematical Statements by Symbolic Equivalence and Semantic Consistency

Autoformalization, the task of automatically translating natural language descriptions into a formal language, poses a significant challenge across various domains, especially in mathematics. Recent advancements in large language models (LLMs) have unveiled their promising capabilities to formalize even competition-level math problems. However, we observe a considerable discrepancy between pass@1 and pass@k accuracies in LLM-generated formalizations. To address this gap, we introduce a novel framework that scores and selects the best result from k autoformalization candidates based on two complementary self-consistency methods: symbolic equivalence and semantic consistency. Elaborately, symbolic equivalence identifies the logical homogeneity among autoformalization candidates using automated theorem provers, and semantic consistency evaluates the preservation of the original meaning by informalizing the candidates and computing the similarity between the embeddings of the original and informalized texts. Our extensive experiments on the MATH and miniF2F datasets demonstrate that our approach significantly enhances autoformalization accuracy, achieving up to 0.22-1.35x relative improvements across various LLMs and baseline methods.

==> figs/draw_pictures/gpt4_minif2f_linear_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.35450819672131145,
        0.3770491803278688,
        0.3831967213114754,
        0.38729508196721313,
        0.38729508196721313,
        0.38729508196721313,
        0.39344262295081966,
        0.3975409836065574,
        0.4057377049180328,
        0.4057377049180328,
        0.4057377049180328,
        0.4098360655737705,
        0.4098360655737705,
        0.4098360655737705,
        0.41188524590163933,
        0.4098360655737705,
        0.41188524590163933,
        0.4139344262295082,
        0.41598360655737704,
        0.41598360655737704,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.41598360655737704,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.42008196721311475,
        0.42008196721311475,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.4139344262295082
    ],
    "turning_points_x": [
        0.42,
        0.5,
        0.69,
        0.97
    ],
    "turning_points_y": [
        0.4180327868852459,
        0.4180327868852459,
        0.42213114754098363,
        0.42213114754098363
    ],
    "lowest": 0.35450819672131145
}

==> figs/draw_pictures/gpt4_minif2f_logistic_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.35450819672131145,
        0.38524590163934425,
        0.39139344262295084,
        0.38934426229508196,
        0.39344262295081966,
        0.3975409836065574,
        0.39959016393442626,
        0.4016393442622951,
        0.4036885245901639,
        0.4077868852459016,
        0.4077868852459016,
        0.41188524590163933,
        0.41188524590163933,
        0.41188524590163933,
        0.4139344262295082,
        0.4139344262295082,
        0.4139344262295082,
        0.41598360655737704,
        0.41598360655737704,
        0.4180327868852459,
        0.4180327868852459,
        0.42008196721311475,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.42008196721311475,
        0.42008196721311475,
        0.42008196721311475,
        0.42008196721311475,
        0.42008196721311475,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.4139344262295082
    ],
    "turning_points_x": [
        0.66,
        0.97
    ],
    "turning_points_y": [
        0.42213114754098363,
        0.42213114754098363
    ],
    "lowest": 0.35450819672131145
}

==> figs/draw_pictures/gpt4_minif2f_power_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.35450819672131145,
        0.36885245901639346,
        0.3770491803278688,
        0.3831967213114754,
        0.38524590163934425,
        0.38934426229508196,
        0.39139344262295084,
        0.39344262295081966,
        0.3975409836065574,
        0.39549180327868855,
        0.3975409836065574,
        0.4016393442622951,
        0.4057377049180328,
        0.4057377049180328,
        0.4098360655737705,
        0.4139344262295082,
        0.41188524590163933,
        0.4139344262295082,
        0.4139344262295082,
        0.4139344262295082,
        0.4139344262295082,
        0.41598360655737704,
        0.41598360655737704,
        0.41598360655737704,
        0.41598360655737704,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.4180327868852459,
        0.42008196721311475,
        0.42008196721311475,
        0.42213114754098363,
        0.42213114754098363,
        0.42008196721311475,
        0.42008196721311475,
        0.42008196721311475,
        0.42008196721311475,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.42213114754098363,
        0.4139344262295082
    ],
    "turning_points_x": [
        0.8,
        0.97
    ],
    "turning_points_y": [
        0.42213114754098363,
        0.42213114754098363
    ],
    "lowest": 0.35450819672131145
}

==> figs/draw_pictures/llemma_math_linear_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.4609571788413098,
        0.4609571788413098,
        0.45843828715365237,
        0.4609571788413098,
        0.4609571788413098,
        0.4634760705289673,
        0.46851385390428213,
        0.47103274559193953,
        0.473551637279597,
        0.4760705289672544,
        0.4760705289672544,
        0.473551637279597,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.46851385390428213,
        0.4659949622166247,
        0.4659949622166247,
        0.4659949622166247,
        0.4659949622166247,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.46851385390428213,
        0.47103274559193953,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.4760705289672544,
        0.4760705289672544,
        0.4760705289672544,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.4609571788413098
    ],
    "turning_points_x": [
        0.76,
        0.76
    ],
    "turning_points_y": [
        0.47858942065491183,
        0.47858942065491183
    ],
    "lowest": 0.45843828715365237
}

==> figs/draw_pictures/llemma_math_logistic_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.4609571788413098,
        0.4609571788413098,
        0.4609571788413098,
        0.45843828715365237,
        0.4634760705289673,
        0.4659949622166247,
        0.47103274559193953,
        0.473551637279597,
        0.47858942065491183,
        0.4760705289672544,
        0.4760705289672544,
        0.473551637279597,
        0.47103274559193953,
        0.47103274559193953,
        0.46851385390428213,
        0.46851385390428213,
        0.46851385390428213,
        0.4659949622166247,
        0.4659949622166247,
        0.4659949622166247,
        0.4659949622166247,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.473551637279597,
        0.473551637279597,
        0.47103274559193953,
        0.473551637279597,
        0.473551637279597,
        0.4760705289672544,
        0.4760705289672544,
        0.4760705289672544,
        0.4760705289672544,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.4609571788413098
    ],
    "turning_points_x": [
        0.16,
        0.74
    ],
    "turning_points_y": [
        0.47858942065491183,
        0.4760705289672544
    ],
    "lowest": 0.45843828715365237
}

==> figs/draw_pictures/llemma_math_power_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.4609571788413098,
        0.45843828715365237,
        0.45843828715365237,
        0.45843828715365237,
        0.45843828715365237,
        0.4609571788413098,
        0.4634760705289673,
        0.4659949622166247,
        0.47103274559193953,
        0.473551637279597,
        0.4760705289672544,
        0.4760705289672544,
        0.473551637279597,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.46851385390428213,
        0.4659949622166247,
        0.4659949622166247,
        0.4659949622166247,
        0.46851385390428213,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.47103274559193953,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.473551637279597,
        0.4760705289672544,
        0.4760705289672544,
        0.4760705289672544,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.47858942065491183,
        0.4609571788413098
    ],
    "turning_points_x": [
        0.76,
        0.76
    ],
    "turning_points_y": [
        0.47858942065491183,
        0.47858942065491183
    ],
    "lowest": 0.45843828715365237
}

==> figs/draw_pictures/llemma_minif2f_linear_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.3559670781893004,
        0.38065843621399176,
        0.3888888888888889,
        0.39094650205761317,
        0.39094650205761317,
        0.39300411522633744,
        0.39711934156378603,
        0.3991769547325103,
        0.40329218106995884,
        0.4053497942386831,
        0.40329218106995884,
        0.4074074074074074,
        0.4074074074074074,
        0.4094650205761317,
        0.411522633744856,
        0.41358024691358025,
        0.4156378600823045,
        0.41358024691358025,
        0.41358024691358025,
        0.4156378600823045,
        0.4176954732510288,
        0.4176954732510288,
        0.4176954732510288,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.4176954732510288,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.4218106995884774,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.4156378600823045
    ],
    "turning_points_x": [
        0.7,
        0.98
    ],
    "turning_points_y": [
        0.42386831275720166,
        0.42386831275720166
    ],
    "lowest": 0.3559670781893004
}

==> figs/draw_pictures/llemma_minif2f_logistic_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.3559670781893004,
        0.38477366255144035,
        0.39094650205761317,
        0.39094650205761317,
        0.39094650205761317,
        0.3950617283950617,
        0.39711934156378603,
        0.4012345679012346,
        0.4012345679012346,
        0.40329218106995884,
        0.4053497942386831,
        0.4094650205761317,
        0.4094650205761317,
        0.411522633744856,
        0.41358024691358025,
        0.41358024691358025,
        0.41358024691358025,
        0.4156378600823045,
        0.4156378600823045,
        0.4156378600823045,
        0.4176954732510288,
        0.4176954732510288,
        0.41975308641975306,
        0.41975308641975306,
        0.4218106995884774,
        0.4218106995884774,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.4218106995884774,
        0.4218106995884774,
        0.4218106995884774,
        0.4218106995884774,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.4156378600823045
    ],
    "turning_points_x": [
        0.7,
        0.98
    ],
    "turning_points_y": [
        0.42386831275720166,
        0.42386831275720166
    ],
    "lowest": 0.3559670781893004
}

==> figs/draw_pictures/llemma_minif2f_power_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.3559670781893004,
        0.3786008230452675,
        0.3868312757201646,
        0.3888888888888889,
        0.3868312757201646,
        0.39094650205761317,
        0.39300411522633744,
        0.3991769547325103,
        0.4012345679012346,
        0.4053497942386831,
        0.4053497942386831,
        0.4074074074074074,
        0.4074074074074074,
        0.4074074074074074,
        0.411522633744856,
        0.411522633744856,
        0.4156378600823045,
        0.4156378600823045,
        0.41358024691358025,
        0.41358024691358025,
        0.4156378600823045,
        0.4176954732510288,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.4176954732510288,
        0.4176954732510288,
        0.41975308641975306,
        0.4176954732510288,
        0.4176954732510288,
        0.4176954732510288,
        0.4176954732510288,
        0.41975308641975306,
        0.41975308641975306,
        0.41975308641975306,
        0.4218106995884774,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.42386831275720166,
        0.4156378600823045
    ],
    "turning_points_x": [
        0.72,
        0.98
    ],
    "turning_points_y": [
        0.42386831275720166,
        0.42386831275720166
    ],
    "lowest": 0.3559670781893004
}

==> figs/gpt4_math_linear_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.465,
        0.455,
        0.46,
        0.4575,
        0.4575,
        0.4575,
        0.4625,
        0.4625,
        0.4625,
        0.4625,
        0.46,
        0.4625,
        0.465,
        0.465,
        0.4675,
        0.465,
        0.4675,
        0.47,
        0.47,
        0.47,
        0.4725,
        0.4725,
        0.4725,
        0.475,
        0.475,
        0.475,
        0.475,
        0.475,
        0.4725,
        0.4675,
        0.4675,
        0.4675,
        0.465,
        0.465,
        0.465,
        0.465,
        0.465,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.475
    ],
    "turning_points_x": [
        0.34,
        0.6
    ],
    "turning_points_y": [
        0.4685,
        0.4685
    ],
    "lowest": 0.455
}

==> figs/gpt4_math_log_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.465,
        0.455,
        0.4575,
        0.4575,
        0.46,
        0.4625,
        0.4625,
        0.465,
        0.4625,
        0.465,
        0.4625,
        0.465,
        0.465,
        0.4625,
        0.4675,
        0.4675,
        0.47,
        0.47,
        0.47,
        0.4725,
        0.47,
        0.47,
        0.47,
        0.47,
        0.475,
        0.4725,
        0.475,
        0.4725,
        0.4725,
        0.4675,
        0.4675,
        0.4675,
        0.465,
        0.465,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.475
    ],
    "turning_points_x": [
        0.275,
        0.605
    ],
    "turning_points_y": [
        0.4675,
        0.4675
    ],
    "lowest": 0.455
}

==> figs/gpt4_math_quad_output.json <==
{
    "x_values": [
        0.0,
        0.02,
        0.04,
        0.06,
        0.08,
        0.1,
        0.12,
        0.14,
        0.16,
        0.18,
        0.2,
        0.22,
        0.24,
        0.26,
        0.28,
        0.3,
        0.32,
        0.34,
        0.36,
        0.38,
        0.4,
        0.42,
        0.44,
        0.46,
        0.48,
        0.5,
        0.52,
        0.54,
        0.56,
        0.58,
        0.6,
        0.62,
        0.64,
        0.66,
        0.68,
        0.7,
        0.72,
        0.74,
        0.76,
        0.78,
        0.8,
        0.82,
        0.84,
        0.86,
        0.88,
        0.9,
        0.92,
        0.94,
        0.96,
        0.98,
        1.0
    ],
    "y_values": [
        0.465,
        0.455,
        0.4575,
        0.4575,
        0.4575,
        0.4575,
        0.46,
        0.46,
        0.465,
        0.4625,
        0.46,
        0.46,
        0.465,
        0.465,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.47,
        0.47,
        0.47,
        0.4725,
        0.4725,
        0.47,
        0.47,
        0.47,
        0.4725,
        0.475,
        0.475,
        0.4725,
        0.4675,
        0.4675,
        0.465,
        0.465,
        0.465,
        0.465,
        0.4625,
        0.465,
        0.465,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.4675,
        0.475
    ],
    "turning_points_x": [
        0.495,
        0.6
    ],
    "turning_points_y": [
        0.471,
        0.471
    ],
    "lowest": 0.455
}
